Conditional Image Generation by Conditioning Variational Auto-Encoders

We present a conditional variational auto-encoder (VAE) which, to avoid the substantial cost of training from scratch, uses an architecture and training objective capable of leveraging a foundation model in the form of a pretrained unconditional VAE. To train the conditional VAE, we only need to train an artifact to perform amortized inference over the unconditional VAE's latent variables given a conditioning input. We demonstrate our approach on tasks including image inpainting, for which it outperforms state-of-the-art GAN-based approaches at faithfully representing the inherent uncertainty. We conclude by describing a possible application of our inpainting model, in which it is used to perform Bayesian experimental design for the purpose of guiding a sensor.

==> code/requirements.txt <==
alembic==1.4.3
banal==1.0.1
cached-property==1.5.2
certifi==2020.11.8
chardet==3.0.4
click==7.1.2
configparser==5.0.1
dataset==1.4.1
docker-pycreds==0.4.0
future==0.18.2
gitdb==4.0.5
GitPython==3.1.11
idna==2.10
imageio==2.9.0
joblib==0.17.0
Mako==1.1.3
MarkupSafe==1.1.1
numpy==1.19.4
pathtools==0.1.2
Pillow==8.0.1
promise==2.3
protobuf==3.14.0
psutil==5.7.3
python-dateutil==2.8.1
python-editor==1.0.4
PyYAML==5.3.1
requests==2.25.0
scikit-learn==0.23.2
scipy==1.5.4
sentry-sdk==0.19.4
shortuuid==1.0.1
six==1.15.0
sklearn==0.0
smmap==3.0.4
SQLAlchemy==1.3.20
subprocess32==3.5.4
threadpoolctl==2.1.0
torch==1.6.0
torchvision==0.7.0
tqdm==4.53.0
urllib3==1.26.2
wandb==0.10.11
watchdog==0.10.4
matplotlib

